Probabilistically Certified Region of Attraction of a Tumor Growth Model with Combined Chemo- and Immunotherapy

This paper deals with the estimation of regions of attraction (RoAs) under parametric uncertainties for a cancer growth model with combined therapies. We propose a framework of probabilistic certification, based on the randomized methods, in order to derive probabilistically certified RoAs of a cancer growth model. The model that we consider in this paper describes the interaction between tumor and immune system in presence of a combined chemo- and immunotherapy. Furthermore, we model the concentration of the chemotherapy agent in the body via a pharmacokinetic equation.

==> Cycle_cert.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85098,0.32941,0.10196}%
\definecolor{mycolor3}{rgb}{0.47059,0.67059,0.18824}%
\definecolor{mycolor4}{rgb}{0.00000,1.00000,1.00000}%
\definecolor{mycolor5}{rgb}{0.49020,0.18039,0.56078}%
\definecolor{mycolor7}{rgb}{0.92941,0.69020,0.12941}%
\newcommand*{\MyDraw}[1]{%
    \draw [thick]  (6,6) 
        node [midway, above, sloped, align=center] {#1};
}%
%
\begin{tikzpicture}

\begin{axis}[%
width=11.411cm,
height=6.5cm,
at={(0cm,0cm)},
scale only axis,
xmin=0,
xmax=780,
xlabel={$x_1$},
ymin=0,
ymax=1.5,
ylabel={$x_2$},
axis background/.style={fill=white},
legend style={at={(0.015,0.75)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
1.1	0.0886790429540141\\
264	0.579788112420983\\
681.944751694934	1.5\\
};
%\addlegendentry{Cycle 1 certified};

\addplot [color=black,solid,line width=2.0pt]
  table[row sep=crcr]{%
1.1	0.1\\
780	0.1\\
};
\addlegendentry{Minimal constraint on $x_2$};

\addplot [color=darkblue,dashed,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
1.1	0.43283950912449\\
199.89	0.804188204139092\\
427.101574953413	1.5\\
};
%\addlegendentry{RoA certified without therapies};

\addplot [color=mycolor2,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
402	0.0967556267385776\\
1041.12343006555	1.5\\
};
%\addlegendentry{Cycle 2 certified};

\addplot [color=mycolor3,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
512.6270	0.1\\
1152.06207916373	1.5\\
};
%\addlegendentry{Cycle 3 certified};

\addplot [color=mycolor4,dashed,line width=3.0pt]
  table[row sep=crcr]{%
0	0.1\\
451.455995243562	0.1\\
451.455995243562	0.0999999999999995\\
456.455995243562	0.102013751697436\\
461.455995243562	0.103906788475267\\
466.455995243562	0.105669320286949\\
471.455995243562	0.107291237982152\\
476.455995243562	0.108762113306756\\
481.455995243562	0.110071198902857\\
483.946404241645	0.110662518342827\\
493.946404241645	0.112993621697735\\
503.946404241645	0.115572417348453\\
513.946404241645	0.118409854909735\\
523.946404241645	0.121517167042965\\
533.946404241645	0.124905869456155\\
543.946404241645	0.128587760903945\\
553.946404241645	0.132574923187603\\
563.946404241645	0.136879721155026\\
573.946404241645	0.141514802700739\\
583.946404241645	0.146493098765895\\
593.946404241645	0.151827823338275\\
603.946404241645	0.157532473452291\\
613.946404241645	0.163620829188979\\
623.946404241645	0.170106953676008\\
633.946404241645	0.177005193087671\\
643.946404241645	0.184330176644892\\
653.946404241645	0.192096816615222\\
663.946404241645	0.200320308312842\\
673.946404241645	0.20901613009856\\
683.946404241645	0.218200043379812\\
693.946404241645	0.227888092610663\\
703.946404241645	0.238096605291807\\
713.946404241645	0.248842191970565\\
723.946404241645	0.260141746240887\\
733.946404241645	0.272012444743351\\
743.946404241645	0.284471747165164\\
753.946404241645	0.297537396240161\\
763.946404241645	0.311227417748804\\
773.946404241645	0.325560120518185\\
};
\addlegendentry{Nominal controlled RoA};

\addplot [color=mycolor7,dotted,line width=4.0pt]
  table[row sep=crcr]{%
1	0.1\\
2	0.1\\
3	0.1\\
4	0.1\\
5	0.1\\
6	0.1\\
7	0.1\\
8	0.1\\
9	0.1\\
10	0.1\\
11	0.1\\
12	0.1\\
13	0.1\\
14	0.1\\
15	0.1\\
16	0.1\\
17	0.1\\
18	0.1\\
19	0.1\\
20	0.1\\
21	0.1\\
22	0.1\\
23	0.1\\
24	0.1\\
25	0.1\\
26	0.1\\
27	0.1\\
28	0.1\\
29	0.1\\
30	0.1\\
31	0.1\\
32	0.1\\
33	0.1\\
34	0.1\\
35	0.1\\
36	0.1\\
37	0.1\\
38	0.1\\
39	0.1\\
40	0.1\\
41	0.1\\
42	0.1\\
43	0.1\\
44	0.1\\
45	0.1\\
46	0.1\\
47	0.1\\
48	0.1\\
49	0.1\\
50	0.1\\
51	0.1\\
52	0.1\\
53	0.1\\
54	0.1\\
55	0.1\\
56	0.1\\
57	0.1\\
58	0.1\\
59	0.1\\
60	0.1\\
61	0.1\\
62	0.1\\
63	0.1\\
64	0.1\\
65	0.1\\
66	0.1\\
67	0.1\\
68	0.1\\
69	0.1\\
70	0.1\\
71	0.1\\
72	0.1\\
73	0.1\\
74	0.1\\
75	0.1\\
76	0.1\\
77	0.1\\
78	0.1\\
79	0.1\\
80	0.1\\
81	0.1\\
82	0.1\\
83	0.1\\
84	0.1\\
85	0.1\\
86	0.1\\
87	0.1\\
88	0.1\\
89	0.1\\
90	0.1\\
91	0.1\\
92	0.1\\
93	0.1\\
94	0.1\\
95	0.1\\
96	0.1\\
97	0.1\\
98	0.1\\
99	0.1\\
100	0.1\\
101	0.1\\
102	0.1\\
103	0.1\\
104	0.1\\
105	0.1\\
106	0.1\\
107	0.1\\
108	0.1\\
109	0.1\\
110	0.1\\
111	0.1\\
112	0.1\\
113	0.1\\
114	0.1\\
115	0.1\\
116	0.1\\
117	0.1\\
118	0.1\\
119	0.1\\
120	0.1\\
121	0.1\\
122	0.1\\
123	0.1\\
124	0.1\\
125	0.1\\
126	0.1\\
127	0.1\\
128	0.1\\
129	0.1\\
130	0.1\\
131	0.1\\
132	0.1\\
133	0.1\\
134	0.1\\
135	0.1\\
136	0.1\\
137	0.1\\
138	0.1\\
139	0.1\\
140	0.1\\
141	0.1\\
142	0.1\\
143	0.1\\
144	0.1\\
145	0.1\\
146	0.1\\
147	0.1\\
148	0.1\\
149	0.1\\
150	0.1\\
151	0.1\\
152	0.1\\
153	0.1\\
154	0.1\\
155	0.1\\
156	0.1\\
157	0.1\\
158	0.1\\
159	0.1\\
160	0.1\\
161	0.1\\
162	0.1\\
163	0.1\\
164	0.1\\
165	0.1\\
166	0.1\\
167	0.1\\
168	0.1\\
169	0.1\\
170	0.1\\
171	0.1\\
172	0.1\\
173	0.1\\
174	0.1\\
175	0.1\\
176	0.1\\
177	0.1\\
178	0.1\\
179	0.1\\
180	0.1\\
181	0.1\\
182	0.1\\
183	0.1\\
184	0.1\\
185	0.1\\
186	0.1\\
187	0.1\\
188	0.1\\
189	0.1\\
190	0.1\\
191	0.1\\
192	0.1\\
193	0.1\\
194	0.1\\
195	0.1\\
196	0.1\\
197	0.1\\
198	0.1\\
199	0.1\\
200	0.1\\
201	0.1\\
202	0.1\\
203	0.1\\
204	0.1\\
205	0.1\\
206	0.1\\
207	0.1\\
208	0.1\\
209	0.1\\
210	0.1\\
211	0.1\\
212	0.1\\
213	0.1\\
214	0.1\\
215	0.1\\
216	0.1\\
217	0.1\\
218	0.1\\
219	0.1\\
220	0.1\\
221	0.1\\
222	0.1\\
223	0.1\\
224	0.1\\
225	0.1\\
226	0.1\\
227	0.1\\
228	0.1\\
229	0.1\\
230	0.1\\
231	0.1\\
232	0.1\\
233	0.1\\
234	0.1\\
235	0.1\\
236	0.1\\
237	0.1\\
238	0.1\\
239	0.1\\
240	0.1\\
241	0.1\\
242	0.1\\
243	0.1\\
244	0.1\\
245	0.1\\
246	0.1\\
247	0.1\\
248	0.1\\
249	0.1\\
250	0.1\\
251	0.1\\
252	0.1\\
253	0.1\\
254	0.1\\
255	0.1\\
256	0.1\\
257	0.1\\
258	0.1\\
259	0.1\\
260	0.1\\
261	0.1\\
262	0.1\\
263	0.1\\
264	0.1\\
265	0.1\\
266	0.1\\
267	0.1\\
268	0.1\\
269	0.1\\
270	0.1\\
271	0.1\\
272	0.1\\
273	0.1\\
274	0.1\\
275	0.1\\
276	0.1\\
277	0.1\\
278	0.1\\
279	0.1\\
280	0.1\\
281	0.1\\
282	0.1\\
283	0.1\\
284	0.1\\
285	0.1\\
286	0.1\\
287	0.1\\
288	0.1\\
289	0.1\\
290	0.1\\
291	0.1\\
292	0.1\\
293	0.1\\
294	0.1\\
295	0.1\\
296	0.1\\
297	0.1\\
298	0.1\\
299	0.1\\
300	0.1\\
301	0.1\\
302	0.1\\
303	0.1\\
304	0.1\\
305	0.1\\
306	0.1\\
307	0.1\\
308	0.1\\
309	0.1\\
310	0.1\\
311	0.1\\
312	0.1\\
313	0.1\\
314	0.1\\
315	0.1\\
316	0.1\\
317	0.1\\
318	0.1\\
319	0.1\\
320	0.1\\
321	0.1\\
322	0.1\\
323	0.1\\
324	0.1\\
325	0.1\\
326	0.1\\
327	0.1\\
328	0.1\\
329	0.1\\
330	0.1\\
331	0.1\\
332	0.1\\
333	0.1\\
334	0.1\\
335	0.1\\
336	0.1\\
337	0.1\\
338	0.1\\
339	0.1\\
340	0.1\\
341	0.1\\
342	0.1\\
343	0.1\\
344	0.1\\
345	0.1\\
346	0.1\\
347	0.1\\
348	0.1\\
349	0.1\\
350	0.1\\
351	0.1\\
352	0.1\\
353	0.1\\
354	0.1\\
355	0.1\\
356	0.1\\
357	0.1\\
358	0.1\\
359	0.1\\
360	0.1\\
361	0.1\\
362	0.1\\
363	0.1\\
364	0.1\\
365	0.1\\
366	0.1\\
367	0.1\\
368	0.1\\
369	0.1\\
370	0.100070474260783\\
371	0.100544223250642\\
372	0.101014904633816\\
373	0.101482464949217\\
374	0.101946850376394\\
375	0.102408006735543\\
376	0.102865879487498\\
377	0.103320413733736\\
378	0.103771554216377\\
379	0.104219245318183\\
380	0.104663431062556\\
381	0.105104055113542\\
382	0.105541060775828\\
383	0.105974390994742\\
384	0.106403988356257\\
385	0.106829795086984\\
386	0.107251753054179\\
387	0.107669803765739\\
388	0.108083888370203\\
389	0.108493947656751\\
390	0.108899922055206\\
391	0.109301751636032\\
392	0.109699376110337\\
393	0.110092734829869\\
394	0.110481766787019\\
395	0.110866410614818\\
396	0.111246604586942\\
397	0.111622286617706\\
398	0.11199339426207\\
399	0.112359864715633\\
400	0.112721634814637\\
401	0.113078641035967\\
402	0.11343081949715\\
403	0.113778105956351\\
404	0.114119458015549\\
405	0.11446701375183\\
406	0.114818794917056\\
407	0.115174801511229\\
408	0.115535033534347\\
409	0.115899490986413\\
410	0.116268173867424\\
411	0.116641082177382\\
412	0.117018215916286\\
413	0.117399575084137\\
414	0.117785159680933\\
415	0.118174969706676\\
416	0.118569005161366\\
417	0.118967266045001\\
418	0.119369752357583\\
419	0.119776464099111\\
420	0.120187401269586\\
421	0.120602563869006\\
422	0.121021951897373\\
423	0.121445565354687\\
424	0.121873404240946\\
425	0.122305468556152\\
426	0.122741758300304\\
427	0.123182273473403\\
428	0.123627014075448\\
429	0.124075980106439\\
430	0.124529171566376\\
431	0.12498658845526\\
432	0.12544823077309\\
433	0.125914098519866\\
434	0.126384191695588\\
435	0.126858510300257\\
436	0.127337054333872\\
437	0.127819823796434\\
438	0.128306818687941\\
439	0.128798039008396\\
440	0.129293484757796\\
441	0.129793155936142\\
442	0.130297052543435\\
443	0.130805174579674\\
444	0.13131752204486\\
445	0.131834094938992\\
446	0.13235489326207\\
447	0.132879917014094\\
448	0.133409166195065\\
449	0.133942640804981\\
450	0.134480340843845\\
451	0.135022266311654\\
452	0.13556841720841\\
453	0.136118793534112\\
454	0.13667339528876\\
455	0.137232222472355\\
456	0.137795275084896\\
457	0.138362553126383\\
458	0.138934056596817\\
459	0.139509785496196\\
460	0.140089739824523\\
461	0.140673919581795\\
462	0.141262324768014\\
463	0.141854955383179\\
464	0.14245181142729\\
465	0.143052892900348\\
466	0.143658199802351\\
467	0.144267732133302\\
468	0.144881489893198\\
469	0.145499473082041\\
470	0.14612168169983\\
471	0.146748115746565\\
472	0.147378775222247\\
473	0.148013660126875\\
474	0.148652770460449\\
475	0.149296106222969\\
476	0.149943667414436\\
477	0.150595454034849\\
478	0.151251466084208\\
479	0.151911703562514\\
480	0.152576166469766\\
481	0.153244854805964\\
482	0.153917768571109\\
483	0.1545949077652\\
484	0.155276272388237\\
485	0.15596186244022\\
486	0.15665167792115\\
487	0.157345718831026\\
488	0.158043985169848\\
489	0.158746476937617\\
490	0.159453194134331\\
491	0.160164136759993\\
492	0.1608793048146\\
493	0.161598698298154\\
494	0.162322317210654\\
495	0.1630501615521\\
496	0.163782231322493\\
497	0.164518526521832\\
498	0.165259047150117\\
499	0.166003793207348\\
500	0.166752764693526\\
501	0.16750596160865\\
502	0.168263383952721\\
503	0.169025031725737\\
504	0.1697909049277\\
505	0.170561003558609\\
506	0.171335327618465\\
507	0.172113877107267\\
508	0.172896652025015\\
509	0.173683652371709\\
510	0.17447487814735\\
511	0.175270329351937\\
512	0.17607000598547\\
513	0.17687390804795\\
514	0.177682035539376\\
515	0.178494388459748\\
516	0.179310966809066\\
517	0.180131770587331\\
518	0.180956799794542\\
519	0.181786054430699\\
520	0.182619534495803\\
521	0.183457239989853\\
522	0.184299170912849\\
523	0.185145327264792\\
524	0.18599570904568\\
525	0.186850316255515\\
526	0.187709148894297\\
527	0.188572206962024\\
528	0.189439490458698\\
529	0.190310999384319\\
530	0.191186733738885\\
531	0.192066693522398\\
532	0.192950878734857\\
533	0.193839289376262\\
534	0.194731925446614\\
535	0.195628786945912\\
536	0.196529873874156\\
537	0.197435186231347\\
538	0.198344724017484\\
539	0.199258487232567\\
540	0.200176475876596\\
541	0.201098689949572\\
542	0.202025129451494\\
543	0.202955794382362\\
544	0.203890684742177\\
545	0.204829800530938\\
546	0.205773141748645\\
547	0.206720708395299\\
548	0.207672500470898\\
549	0.208628517975444\\
550	0.209588760908937\\
551	0.210553229271375\\
552	0.21152192306276\\
553	0.212494842283092\\
554	0.213471986932369\\
555	0.214453357010593\\
556	0.215438952517763\\
557	0.216428773453879\\
558	0.217422819818942\\
559	0.218421091612951\\
560	0.219423588835906\\
561	0.220430311487808\\
562	0.221441259568656\\
563	0.22245643307845\\
564	0.22347583201719\\
565	0.224499456384877\\
566	0.22552730618151\\
567	0.226559381407089\\
568	0.227595682061615\\
569	0.228636208145087\\
570	0.229680959657505\\
571	0.23072993659887\\
572	0.23178313896918\\
573	0.232840566768437\\
574	0.233902219996641\\
575	0.234968098653791\\
576	0.236038202739886\\
577	0.237112532254929\\
578	0.238191087198917\\
579	0.239273867571852\\
580	0.240360873373733\\
581	0.241452104604561\\
582	0.242547561264334\\
583	0.243647243353054\\
584	0.24475115087072\\
585	0.245859283817333\\
586	0.246971642192892\\
587	0.248088225997397\\
588	0.249209035230848\\
589	0.250334069893246\\
590	0.25146332998459\\
591	0.252596815504881\\
592	0.253734526454117\\
593	0.2548764628323\\
594	0.256022624639429\\
595	0.257173011875505\\
596	0.258327624540526\\
597	0.259486462634494\\
598	0.260649526157409\\
599	0.26181681510927\\
600	0.262988329490076\\
601	0.26416406929983\\
602	0.265344034538529\\
603	0.266528225206175\\
604	0.267716641302767\\
605	0.268909282828306\\
606	0.27010614978279\\
607	0.271307242166221\\
608	0.272512559978598\\
609	0.273722103219922\\
610	0.274935871890192\\
611	0.276153865989408\\
612	0.27737608551757\\
613	0.278602530474679\\
614	0.279833200860734\\
615	0.281068096675736\\
616	0.282307217919683\\
617	0.283550564592577\\
618	0.284798136694417\\
619	0.286049934225204\\
620	0.287305957184936\\
621	0.288566205573615\\
622	0.289830679391241\\
623	0.291099378637812\\
624	0.29237230331333\\
625	0.293649453417795\\
626	0.294930828951205\\
627	0.296216429913562\\
628	0.297506256304865\\
629	0.298800308125115\\
630	0.30009858537431\\
631	0.301401088052452\\
632	0.30270781615954\\
633	0.304018769695575\\
634	0.305333948660556\\
635	0.306653353054483\\
636	0.307976982877356\\
637	0.309304838129176\\
638	0.310636918809942\\
639	0.311973224919655\\
640	0.313313756458313\\
641	0.314658513425918\\
642	0.316007495822469\\
643	0.317360703647967\\
644	0.31871813690241\\
645	0.3200797955858\\
646	0.321445679698137\\
647	0.322815789239419\\
648	0.324190124209648\\
649	0.325568684608824\\
650	0.326951470436945\\
651	0.328338481694013\\
652	0.329729718380027\\
653	0.331125180494987\\
654	0.332524868038894\\
655	0.333928781011747\\
656	0.335336919413546\\
657	0.336749283244292\\
658	0.338165872503984\\
659	0.339586687192622\\
660	0.341011727310206\\
661	0.342440992856737\\
662	0.343874483832214\\
663	0.345312200236637\\
664	0.346754142070007\\
665	0.348200309332323\\
666	0.349650702023585\\
667	0.351105320143794\\
668	0.352564163692948\\
669	0.354027232671049\\
670	0.355494527078097\\
671	0.35696604691409\\
672	0.35844179217903\\
673	0.359921762872917\\
674	0.361405958995749\\
675	0.362894380547528\\
676	0.364387027528253\\
677	0.365883899937924\\
678	0.367384997776542\\
679	0.368890321044106\\
680	0.370399869740616\\
681	0.371913643866073\\
682	0.373431643420476\\
683	0.374953868403825\\
684	0.37648031881612\\
685	0.378010994657362\\
686	0.37954589592755\\
687	0.381085022626684\\
688	0.382628374754765\\
689	0.384175952311792\\
690	0.385727755297765\\
691	0.387283783712685\\
692	0.38884403755655\\
693	0.390408516829362\\
694	0.391977221531121\\
695	0.393550151661825\\
696	0.395127307221476\\
697	0.396708688210073\\
698	0.398294294627617\\
699	0.399884126474107\\
700	0.401478183749543\\
701	0.403076466453925\\
702	0.404678974587254\\
703	0.406285708149529\\
704	0.40789666714075\\
705	0.409511851560918\\
706	0.411131261410032\\
707	0.412754896688092\\
708	0.414382757395098\\
709	0.416014843531051\\
710	0.41765115509595\\
711	0.419291692089795\\
712	0.420936454512587\\
713	0.422585442364325\\
714	0.424238655645009\\
715	0.425896094354639\\
716	0.427557758493216\\
717	0.429223648060739\\
718	0.430893763057209\\
719	0.432568103482624\\
720	0.434246669336986\\
721	0.435929460620294\\
722	0.437616477332549\\
723	0.43930771947375\\
724	0.441003187043897\\
725	0.44270288004299\\
726	0.44440679847103\\
727	0.446114942328016\\
728	0.447827311613948\\
729	0.449543906328827\\
730	0.451264726472651\\
731	0.452989772045423\\
732	0.45471904304714\\
733	0.456452539477804\\
734	0.458190261337414\\
735	0.45993220862597\\
736	0.461678381343473\\
737	0.463428779489922\\
738	0.465183403065317\\
739	0.466942252069658\\
740	0.468705326502946\\
741	0.47047262636518\\
742	0.47224415165636\\
743	0.474019902376487\\
744	0.47579987852556\\
745	0.477584080103579\\
746	0.479372507110545\\
747	0.481165159546456\\
748	0.482962037411315\\
749	0.484763140705119\\
750	0.48656846942787\\
751	0.488378023579567\\
752	0.49019180316021\\
753	0.492009808169799\\
754	0.493832038608335\\
755	0.495658494475817\\
756	0.497489175772246\\
757	0.499324082497621\\
758	0.501163214651942\\
759	0.503006572235209\\
760	0.504854155247422\\
761	0.506705963688582\\
762	0.508561997558689\\
763	0.510422256857741\\
764	0.51228674158574\\
765	0.514155451742685\\
766	0.516028387328576\\
767	0.517905548343414\\
768	0.519786934787198\\
769	0.521672546659928\\
770	0.523562383961604\\
771	0.525456446692227\\
772	0.527354734851796\\
773	0.529257248440312\\
774	0.531163987457773\\
775	0.533074951904181\\
776	0.534990141779536\\
777	0.536909557083836\\
778	0.538833197817083\\
779	0.540761063979276\\
780	0.542693155570416\\
};
\addlegendentry{Robust controlled RoA};

\end{axis}

       \draw [thick,white]  (1,3.2) -- (2,3.8)
        node [midway, above, sloped, align=center,rotate=0, scale=1.5, transform shape,color=darkblue,dashed] {$\Omega_0$};
    
          \draw [thick,white]  (1.5,1.4) -- (2.5,2.0)
        node [midway, above, sloped, align=center,rotate=0, scale=1.5, transform shape,color=mycolor1,dashed] {Cycle 1 $(\Omega_1)$};
           \draw [thick,white]  (5.8,1.9) -- (6.4,2.3)       node [midway, above, sloped, align=center,rotate=0, scale=1.5, transform shape,color=mycolor2,dashed] {Cycle 2 $(\Omega_2)$};   
           
                      \draw [thick,white]  (9.2,1.6) -- (9.7,1.9)       node [midway, above, sloped, align=center,rotate=0, scale=1.5, transform shape,color=mycolor3,dashed] {Cycle 3 $(\Omega_3=\Omega_C)$};  
                      

\end{tikzpicture}%

==> PK.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.49020,0.18039,0.56078}%
%
\begin{tikzpicture}

\begin{axis}[%
width=14cm,
height=5.5cm,
at={(0cm,0cm)},
scale only axis,
xmin=0,
xmax=15,
ymin=-4.51849918457867e-06,
ymax=1,
xlabel={$t(\text{days})$},
ylabel={$x_3$},
label style={font=\LARGE},
grid=both,
    grid style={line width=.1pt, draw=gray!10},
    major grid style={line width=.2pt,draw=gray!50},
axis background/.style={fill=white}
]
\addplot [color=mycolor1,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
0	0\\
0.0149312548091906	0\\
0.0298625096183812	0\\
0.0447937644275718	0\\
0.0597250192367624	0\\
0.0940872691787607	0\\
0.128449519120759	0\\
0.162811769062757	0\\
0.197174019004756	0\\
0.197669149502505	0\\
0.198164280000255	0\\
0.198659410498005	0\\
0.199154540995755	0\\
0.199353162823558	0\\
0.199551784651361	0\\
0.199750406479164	0\\
0.199949028306967	0\\
0.199956195959957	0\\
0.199963363612947	0\\
0.199970531265937	0\\
0.199977698918927	0\\
0.199984866571917	-4.51849918457867e-06\\
0.199992034224907	1.07645972855974e-06\\
0.199999201877897	2.89594516278454e-05\\
0.200006369530887	6.92369049864969e-05\\
0.200013081794243	0.000104503959162527\\
0.200019794057599	0.000139770894977732\\
0.200026506320956	0.000175037712432801\\
0.200033218584312	0.00021030441152796\\
0.200066779901094	0.000386636131619224\\
0.200100341217875	0.000562964892773103\\
0.200133902534657	0.000739290695039102\\
0.200167463851439	0.000915613538466743\\
0.200335270435348	0.0017971833747695\\
0.200503077019256	0.00267867924756398\\
0.200670883603165	0.00356010116305557\\
0.200838690187074	0.00444144912744918\\
0.201677723106617	0.00884707990008753\\
0.202516756026161	0.0132508628257293\\
0.203355788945704	0.017652798679414\\
0.204194821865248	0.0220528882358565\\
0.208389986462966	0.0440256686518661\\
0.212585151060683	0.0659524076572312\\
0.216780315658401	0.0878332017262747\\
0.220975480256119	0.109668147131513\\
0.241951303244707	0.218158500143793\\
0.262927126233296	0.325516961614277\\
0.283902949221885	0.43175534032609\\
0.304878772210473	0.5368853229648\\
0.326113135562327	0.642193954172081\\
0.347347498914181	0.746390418703523\\
0.368581862266035	0.849486461804069\\
0.389816225617889	0.951493705803785\\
0.391345180282121	0.958796900085255\\
0.392874134946352	0.966094513373787\\
0.394403089610584	0.973386549934294\\
0.395932044274815	0.980673014028429\\
0.397460998939047	0.988917246748199\\
0.398989953603278	0.994998885613768\\
0.40051890826751	0.99632322620078\\
0.402047862931741	0.995003359650467\\
0.403278021931376	0.994391541659338\\
0.404508180931011	0.993780099869203\\
0.405738339930646	0.993169034048742\\
0.406968498930281	0.992558343966773\\
0.413119293928456	0.98951052155286\\
0.41927008892663	0.986472058005941\\
0.425420883924805	0.983442924588063\\
0.43157167892298	0.980423092649297\\
0.462325653913853	0.965462458212007\\
0.493079628904726	0.95073011374175\\
0.523833603895599	0.936222575917824\\
0.554587578886472	0.921936413852322\\
0.612704260103964	0.895531956392705\\
0.670820941321457	0.869883732140253\\
0.728937622538949	0.844970088427468\\
0.787054303756442	0.820769975444043\\
0.804163091475162	0.813778731352907\\
0.821271879193882	0.806847038051835\\
0.838380666912602	0.799974388302713\\
0.855489454631322	0.793160279156818\\
0.872598242350042	0.78640421195056\\
0.889707030068762	0.779705692318755\\
0.906815817787482	0.773064230086159\\
0.923924605506202	0.766479339222627\\
0.934755812631918	0.762339610663034\\
0.945587019757634	0.758222240635832\\
0.95641822688335	0.75412710838429\\
0.967249434009066	0.750054093800958\\
0.975324376869626	0.747031876988258\\
0.983399319730185	0.744021837690044\\
0.991474262590745	0.741023926839277\\
0.999549205451304	0.738038095565973\\
1.00762414831186	0.735064295197082\\
1.01569909117242	0.732102477256759\\
1.02377403403298	0.729152593464026\\
1.03184897689354	0.726214595731804\\
1.03946347751464	0.723454971609786\\
1.04707797813575	0.720705834092457\\
1.05469247875685	0.717967143330745\\
1.06230697937795	0.715238859626533\\
1.07513327004111	0.710666605804896\\
1.08795956070427	0.706123580689045\\
1.10078585136743	0.701609597432873\\
1.11361214203058	0.697124470378327\\
1.12643843269374	0.692668015054426\\
1.1392647233569	0.688240048179896\\
1.15209101402006	0.68384038764076\\
1.16491730468322	0.679468852481006\\
1.17021843623019	0.677670260292884\\
1.17551956777716	0.67587642907925\\
1.18082069932414	0.674087346237561\\
1.18612183087111	0.672302999198559\\
1.18798522817825	0.671676907109282\\
1.1898486254854	0.671051398077503\\
1.19171202279254	0.670426471560241\\
1.19357542009968	0.66980212701502\\
1.19456374868593	0.669471216489208\\
1.19555207727218	0.669140469447164\\
1.19654040585842	0.668809885808122\\
1.19752873444467	0.668479465491352\\
1.19851706303092	0.667904145787934\\
1.19950539161717	0.667877638379631\\
1.20049372020342	0.669060091222756\\
1.20148204878966	0.670914300874923\\
1.20244819707728	0.672587165204525\\
1.20341434536489	0.674259221611782\\
1.20438049365251	0.675930470486886\\
1.20534664194012	0.677600912219841\\
1.21017738337819	0.68594102738944\\
1.21500812481626	0.694261022397609\\
1.21983886625433	0.702560945783282\\
1.2246696076924	0.710840845968523\\
1.24882331488274	0.751941685835672\\
1.27297702207309	0.792549141944913\\
1.29713072926344	0.832669136740677\\
1.32128443645378	0.872307522314472\\
1.33515817011147	0.894860036823467\\
1.34903190376915	0.917256648893703\\
1.36290563742684	0.939498436243373\\
1.37677937108452	0.961586469183762\\
1.38113235218441	0.968485224548149\\
1.38548533328431	0.975368981164884\\
1.3898383143842	0.982237771643058\\
1.39419129548409	0.989091628520995\\
1.39762280934417	0.995334258597621\\
1.40105432320425	0.999663128942115\\
1.40448583706433	0.999789416424628\\
1.40791735092442	0.99758213187969\\
1.4113488647845	0.995871990936243\\
1.41478037864458	0.994164781663239\\
1.41821189250466	0.992460499034959\\
1.42164340636475	0.99075913803429\\
1.43880097566516	0.982295982429924\\
1.45595854496557	0.973905119888244\\
1.47311611426598	0.965585932887643\\
1.49027368356639	0.957337809143213\\
1.51962142974415	0.943392521290622\\
1.54896917592191	0.929650370911539\\
1.57831692209967	0.916108399139806\\
1.60766466827743	0.902763689655225\\
1.63701241445519	0.889613368634919\\
1.66636016063295	0.876654605007772\\
1.69570790681071	0.863884608581122\\
1.72505565298847	0.851300629282885\\
1.73721389418469	0.846141168471055\\
1.7493721353809	0.841012977502379\\
1.76153037657711	0.8359158668622\\
1.77368861777332	0.830849648178646\\
1.77815044215884	0.828998161588062\\
1.78261226654436	0.827150800897526\\
1.78707409092987	0.825307556912789\\
1.79153591531539	0.823468420460053\\
1.7959977397009	0.821633382385964\\
1.80045956408642	0.819802433557629\\
1.80492138847194	0.817975564862479\\
1.80938321285745	0.816152767208216\\
1.81336351217116	0.814530116253296\\
1.81734381148487	0.81291069140534\\
1.82132411079858	0.811294486250304\\
1.82530441011228	0.809681494386874\\
1.84520590668082	0.801664511257305\\
1.86510740324936	0.793726907528758\\
1.8850088998179	0.785867897255239\\
1.90491039638644	0.778086702206739\\
1.9188946752982	0.772665187552551\\
1.93287895420996	0.767281448667077\\
1.94686323312172	0.761935222341607\\
1.96084751203348	0.756626247190676\\
1.96579219405322	0.754757919613695\\
1.97073687607296	0.752894205474273\\
1.9756815580927	0.751035093380524\\
1.98062624011244	0.749180571968636\\
1.98368789806076	0.748034582023287\\
1.98674955600909	0.746890345050459\\
1.98981121395741	0.745747858368705\\
1.99287287190574	0.744607119300676\\
1.99593452985406	0.743468125173116\\
1.99899618780239	0.74233087331687\\
2.00205784575071	0.74119536106686\\
2.00511950369904	0.74006158576208\\
2.00805486516997	0.738976208318212\\
2.0109902266409	0.737892422693483\\
2.01392558811184	0.736810226553326\\
2.01686094958277	0.735729617566593\\
2.03153775693744	0.730350298577264\\
2.04621456429211	0.725010310715231\\
2.06089137164677	0.719709366413418\\
2.07556817900144	0.714447180194376\\
2.09216973758784	0.708541257615234\\
2.10877129617424	0.702684155896128\\
2.12537285476064	0.696875471470731\\
2.14197441334704	0.691114804085415\\
2.14770243343259	0.689138276094807\\
2.15343045351815	0.687167400801688\\
2.1591584736037	0.685202162039871\\
2.16488649368926	0.683242543689294\\
2.17061451377481	0.681288529676002\\
2.17634253386037	0.67934010397219\\
2.18207055394592	0.677397250595814\\
2.18779857403148	0.67545995361043\\
2.19010931194655	0.674679998802517\\
2.19242004986163	0.673900944609806\\
2.1947307877767	0.673122789992355\\
2.19704152569178	0.672345533911423\\
2.19935226360686	0.670996474793776\\
2.20166300152193	0.670930917043296\\
2.20397373943701	0.673691129002035\\
2.20628447735208	0.678019726231015\\
2.20819567454581	0.681321353436014\\
2.21010687173954	0.68461982711768\\
2.21201806893327	0.687915150288073\\
2.213929266127	0.691207325956383\\
2.22348525209564	0.707621096890412\\
2.23304123806429	0.723956629998947\\
2.24259722403294	0.740214298207903\\
2.25215321000158	0.756394472672611\\
2.27540245778655	0.795438702022803\\
2.29865170557152	0.834031684604716\\
2.32190095335649	0.872178635423578\\
2.34515020114146	0.909884709816433\\
2.35829412625677	0.931008628651725\\
2.37143805137207	0.951994177055469\\
2.38458197648737	0.972842261400884\\
2.39772590160268	0.993553782156615\\
2.40775876090586	0.998097703653555\\
2.41779162020905	0.991834459846724\\
2.42782447951223	0.985560458662081\\
2.43785733881541	0.981227849900414\\
2.4478901981186	0.976317914886174\\
2.45792305742178	0.97143254854118\\
2.46795591672497	0.966571627927858\\
2.47798877602815	0.961735030721249\\
2.52815307254407	0.937912653292963\\
2.57831736905999	0.914680363073673\\
2.62848166557591	0.892023546399959\\
2.67864596209183	0.869927943094409\\
2.69851324979941	0.861329167989836\\
2.718380537507	0.852815387222307\\
2.73824782521458	0.844385760690875\\
2.75811511292217	0.836039456528267\\
2.76477067558997	0.833261924103805\\
2.77142623825777	0.830493619337644\\
2.77808180092557	0.827734511573279\\
2.78473736359337	0.824984570255778\\
2.79139292626118	0.82224376493173\\
2.79804848892898	0.819512065249358\\
2.80470405159678	0.816789440957526\\
2.81135961426458	0.814075861905327\\
2.81685160572783	0.811843479522287\\
2.82234359719108	0.809617218842837\\
2.82783558865433	0.807397063079897\\
2.83332758011758	0.805182995492318\\
2.86078753743383	0.794203397300078\\
2.88824749475008	0.783373518666647\\
2.91570745206634	0.772691318103401\\
2.94316740938259	0.762154781626289\\
2.9519218051116	0.758825970091596\\
2.96067620084062	0.755511697580604\\
2.96943059656964	0.752211900592527\\
2.97818499229865	0.748926515902928\\
2.98158766193299	0.747653424430425\\
2.98499033156733	0.74638249707131\\
2.98839300120167	0.745113730146833\\
2.99179567083601	0.743847119984491\\
2.99519834047035	0.742582662918024\\
2.99860101010469	0.741320355287417\\
3.00200367973903	0.740060193438873\\
3.00540634937337	0.738802173724796\\
3.00860130508595	0.737622895798062\\
3.01179626079853	0.736445500237784\\
3.01499121651112	0.735269984039326\\
3.0181861722237	0.734096344202842\\
3.03416095078661	0.728256185781142\\
3.05013572934953	0.722462489182045\\
3.06611050791244	0.716714884781428\\
3.08208528647536	0.711013005875974\\
3.10655866444504	0.702365576636351\\
3.13103204241472	0.693823318555407\\
3.1555054203844	0.685384952582372\\
3.17997879835408	0.677049215057909\\
3.18394612632995	0.675707508099781\\
3.18791345430581	0.67436845999942\\
3.19188078228167	0.673032065487779\\
3.19584811025754	0.671698319306236\\
3.1998154382334	0.674791325520927\\
3.20378276620926	0.682149129515658\\
3.20775009418513	0.689509759833374\\
3.21171742216099	0.696100740773353\\
3.21526671156303	0.702197632644019\\
3.21881600096507	0.70828371429281\\
3.22236529036711	0.714359004887001\\
3.22591457976915	0.720423523559929\\
3.24366102677935	0.750585205472301\\
3.26140747378954	0.780480439871462\\
3.27915392079974	0.810111580496843\\
3.29690036780993	0.839480960451147\\
3.31135332346361	0.863207999605675\\
3.32580627911728	0.886764193870679\\
3.34025923477096	0.910150773385495\\
3.35471219042463	0.933368959485541\\
3.36366268923868	0.947663732943361\\
3.37261318805273	0.961894676657039\\
3.38156368686677	0.976062075640871\\
3.39051418568082	0.990166213641184\\
3.39946468449487	0.994236270332981\\
3.40841518330892	0.988664668672895\\
3.41736568212296	0.983080626124148\\
3.42631618093701	0.979225453143869\\
3.43364206829371	0.975645166657334\\
3.4409679556504	0.972077970569359\\
3.4482938430071	0.968523817018428\\
3.45561973036379	0.964982658317495\\
3.49224916714727	0.947470129910188\\
3.52887860393075	0.93027541970075\\
3.56550804071423	0.913392760494705\\
3.6021374774977	0.896816488039965\\
3.72868767235955	0.841827961359072\\
3.85523786722139	0.790211236793304\\
3.98178806208323	0.741759930717719\\
4.10833825694508	0.696279373020506\\
4.12698773662794	0.68981692613525\\
4.14563721631079	0.6834144598104\\
4.16428669599365	0.677071417355703\\
4.18293617567651	0.67078724720688\\
4.1860936271431	0.669729093605082\\
4.18925107860969	0.668672609219643\\
4.19240853007628	0.667617791417409\\
4.19556598154287	0.666564637569372\\
4.19801772310914	0.665140398440366\\
4.20046946467542	0.665078013458383\\
4.2029212062417	0.668013728917852\\
4.20537294780797	0.672613276486113\\
4.20782468937425	0.676854755057625\\
4.21027643094053	0.681091037310134\\
4.21272817250681	0.685322129609751\\
4.21517991407308	0.689548038314798\\
4.22743862190447	0.710600049929056\\
4.23969732973585	0.731523420951635\\
4.25195603756724	0.752318937446879\\
4.26421474539862	0.77298738070029\\
4.29308035910718	0.821157968801611\\
4.32194597281574	0.868638312714973\\
4.3508115865243	0.915438302461784\\
4.37967720023285	0.961567688140198\\
4.38444813234068	0.969128081795658\\
4.38921906444851	0.976670461882566\\
4.39398999655634	0.984194871320405\\
4.39876092866416	0.991701352926591\\
4.40353186077199	0.993870623934925\\
4.40830279287982	0.990899714742853\\
4.41307372498764	0.987915027552938\\
4.41784465709547	0.985845484189364\\
4.42226497450046	0.98366901526998\\
4.42668529190544	0.981497351380434\\
4.43110560931043	0.979330481912589\\
4.43552592671542	0.977168396281685\\
4.45762751374035	0.966429356786122\\
4.47972910076528	0.955808338916064\\
4.50183068779021	0.945304045663004\\
4.52393227481514	0.934915194137354\\
4.58104582039766	0.908594629846583\\
4.63815936598018	0.883015069089002\\
4.6952729115627	0.858155656044207\\
4.75238645714522	0.833996106014088\\
4.76289389843431	0.829626013128565\\
4.77340133972341	0.825278819285719\\
4.7839087810125	0.820954404496722\\
4.7944162223016	0.816652649398747\\
4.80492366359069	0.812373435254526\\
4.81543110487979	0.808116643953452\\
4.82593854616888	0.803882158001938\\
4.83644598745798	0.799669860519381\\
4.84606075880682	0.795834764864884\\
4.85567553015566	0.792018061749304\\
4.8652903015045	0.788219662965344\\
4.87490507285335	0.784439480727055\\
4.92297892959756	0.76580877207402\\
4.97105278634177	0.747620550475372\\
5.01912664308598	0.729864308620867\\
5.06720049983019	0.712529783174301\\
5.20377254638004	0.665497553285514\\
5.34034459292988	0.621569989126545\\
5.47691663947973	0.580542590445261\\
5.61348868602957	0.542223240403576\\
5.7661069428807	0.502385304228187\\
5.91872519973183	0.465474566515988\\
6.07134345658296	0.431276560215937\\
6.22396171343409	0.399591052130129\\
6.40793619689813	0.36447241981152\\
6.59191068036218	0.332440677414021\\
6.77588516382622	0.30322575437054\\
6.95985964729026	0.276578291732863\\
7.1594800799251	0.250304518632903\\
7.35910051255995	0.226527086749025\\
7.55872094519479	0.205010183800153\\
7.75834137782963	0.185537162804673\\
7.98695598800295	0.165494263597076\\
8.21557059817626	0.147617078123449\\
8.44418520834958	0.131673544838755\\
8.67279981852289	0.117452174800752\\
8.9269536245307	0.103434039214494\\
9.1811074305385	0.091089555912051\\
9.4352612365463	0.0802211368489261\\
9.68941504255411	0.0706497308409721\\
9.9425980664381	0.0622477872273682\\
10.1957810903221	0.0548453679883471\\
10.4489641142061	0.0483248806720262\\
10.7021471380901	0.0425797446689132\\
10.9553668625717	0.0375153051018509\\
11.2085865870532	0.0330534308959655\\
11.4618063115348	0.0291232218605418\\
11.7150260360164	0.0256604176537569\\
11.9682443727386	0.0226083804247108\\
12.2214627094609	0.0199194717159308\\
12.4746810461831	0.0175509646220493\\
12.7278993829054	0.0154641336295899\\
12.9811177721026	0.0136248369599001\\
13.2343361612997	0.0120043781214392\\
13.4875545504969	0.010577007924749\\
13.740772939694	0.00931938860257201\\
13.993991326907	0.00821094498039728\\
14.24720971412	0.00723438296303802\\
14.5004281013329	0.00637418492090891\\
14.7536464885459	0.00561628645682253\\
14.8152348664094	0.00544597319360751\\
14.876823244273	0.00528082469246504\\
14.9384116221365	0.00512068438214539\\
15	0.00496540029771258\\
};
\end{axis}
\end{tikzpicture}%

==> Scheme2.tikz <==


\begin{tikzpicture}

% horizontal axis
\draw[->] (0,0) -- (8,0) node[anchor=north] {\footnotesize Time};
% labels
\draw	(1,0) node[anchor=north] {1}
		(2,0) node[anchor=north] {2}
		(3,0) node[anchor=north] {3}
		(4,0) node[anchor=north] {4};
\draw		(7,0) node[anchor=north,darkblue] {\footnotesize $T_c$};
\draw		(5,0) node[anchor=north,cardinal] {\footnotesize $T$};
\draw		(0,3) node[anchor=east] {\footnotesize  $d_I$};
%% ranges
%\draw	(1,3.5) node{{\scriptsize Constant flux}}
%		(4,3.5) node{{\scriptsize Field weakening}};

% vertical axis
\draw[->] (0,0) -- (0,4.8) node[anchor=west] {\footnotesize Drug dosage};
% nominal speed
\draw[dotted] (1,0) -- (1,3.5);
\draw[dotted] (2,0) -- (2,3.5);
\draw[dotted] (3,0) -- (3,3.5);
\draw[dotted] (4,0) -- (4,3.5);

\draw[thick,dashed,cardinal] (5,0) -- (5,4);


\draw[<->,thick,cardinal] (0,4) -- (5,4) node[anchor=south,midway] {\footnotesize Hospitalization };

\draw[thick,dashed,darkblue] (7,0) -- (7,4);

\draw[<->,thick,darkblue] (5,4) -- (7,4) node[anchor=south,midway] {\footnotesize Rest };

%% Us
%\draw[thick] (0,0) -- (2,2) -- (6,2);
%\draw (1,1.5) node {$U_s$}; %label


\draw[thick] (0,0) -- (0,3) -- (0.5,3) -- (0.5,0);

\draw[<->,thick,black] (0,3.4) -- (0.5,3.4) node[anchor=south,midway] {\footnotesize $\sigma_I$};

\draw[thick] (1,0) --(1,3) -- (1.5,3) -- (1.5,0);

\draw[thick] (2,0) --(2,3) -- (2.5,3) -- (2.5,0);

\draw[thick] (3,0) --(3,3) -- (3.5,3) -- (3.5,0);

\draw[thick] (4,0) --(4,3) -- (4.5,3) -- (4.5,0);


%% Chemotherapy profile
\draw[thick,darkgoldenrod] (0.2,0) -- (0.2,2) -- (0.4,2) -- (0.4,0);

\draw[thick,darkgoldenrod] (1.2,0) --(1.2,2) -- (1.4,2) -- (1.4,0);

\draw[thick,darkgoldenrod] (2.2,0) --(2.2,2) -- (2.4,2) -- (2.4,0);

\draw[thick,darkgoldenrod] (3.2,0) --(3.2,2) -- (3.4,2) -- (3.4,0);

\draw[thick,darkgoldenrod] (4.2,0) --(4.2,2) -- (4.4,2) -- (4.4,0);

\draw[<->,thick,darkgoldenrod] (0.2,2.25) -- (0.4,2.25) node[anchor=south,midway,darkgoldenrod] {\footnotesize $\sigma_C$};
\draw		(0,2) node[anchor=east,darkgoldenrod] {\footnotesize $d_C$};

\draw		(0.2,0) node[anchor=north,darkgoldenrod] {\footnotesize $\nu_C$};

%% Psis
%\draw[thick,dashed] (0,3) -- (2,3) parabola[bend at end] (6,1);
%\draw (2.5,3) node {$\varPsi_s$}; %label

\end{tikzpicture}
